Faraday Cup Measurements of Triboelectrically Charged Granular Material: A Modular Interpretation Methodology

The triboelectric charging of granular materials remains a poorly understood phenomenon with a wide range of scientific and industrial applications, from volcanic lightning to pharmaceutical manufacturing. The Faraday cup is the most commonly used apparatus for studying triboelectric charging, yet current methods of interpreting measurements are overly simplistic, often conflating charging due to particle-particle interactions with other charging mechanisms. In this study, we present a modular approach for interpreting Faraday cup measurements, which allows for more detailed exploration of triboelectric phenomena. The approach involves fitting approximated charge distribution shapes to experimental Faraday cup data, using measured size distributions alongside simplified models of charge distribution and particle dynamics. This modular framework is adaptable, allowing for fine-tuning at each step to suit specific application cases, making it broadly applicable to any insulating granular material. As a case study, we examine volcanic ash samples from Gr\'imsv\"otn and Atitl\'an volcanoes, finding that the Gr\'imsv\"otn ash exhibited a higher proportion of charge due to particle-particle interactions. Experimental validation with sieved volcanic ash fractions revealed that larger particle sizes showed stronger particle-particle charging. Additionally, non-particle-particle charging was found to scale with particle size as $\propto d_p^{-0.85 \pm 0.03}$, approximately following the particles' effective surface area.

==> README.txt <==
These files are required to produce the paper entitled "Faraday Cup Measurements of TriboelectricallyCharged Granular Material: Modular InterpretationMethodology" following the RSC template for Soft Matter publications.

This zip contains:
 - the main tex file (main.tex)
 - the bibliography (main.bib)
 - all image files required as .png files
 - initial .pdf compilation of the paper


